Heterophily-Aware Adaptive Knowledge Distillation for Hypergraph Neural Networks

Hypergraph knowledge distillation aims to retain the predictive performance of a hypergraph neural network (HNN) teacher while reducing inference costs through a lightweight student model. In this work, we observe that HNNs exhibit substantially lower prediction performance on heterophilic nodes connected through semantically diverse hyperedges, indicating that the reliability of teacher knowledge varies across nodes. Motivated by this observation, we propose HADES, a heterophily-aware adaptive distillation method for hypergraph neural networks. HADES quantifies node heterophily and leverages it as an estimate of teacher reliability to modulate the transfer of teacher knowledge during distillation. Experimental results on real-world hypergraphs demonstrate that HADES consistently improves student performance across different HNN teachers and distillation objectives. In many cases, the resulting student models surpass the predictive performance of their teachers while achieving up to 12.3 times faster inference.

==> sensitivity-citeseer.txt <==
beta	accuracy
1	0.7419
1.5	0.7397
2	0.7386
2.5	0.7468
3	0.7463
3.5	0.7496
4	0.7507
4.5	0.7496
5	0.7534
5.5	0.7523
6	0.7518


==> sensitivity-cora.txt <==
beta	accuracy
1   0.8474
1.5 0.8507
2	0.8518
2.5	0.8446
3	0.854
3.5	0.8507
4	0.8568
4.5	0.8535
5	0.8485
5.5	0.8546
6	0.8518

